SPECI-2: An open-source framework for predictive simulation of cloud-scale data-centres

We introduce Version 2 of SPECI, a system for predictive simulation modeling of large-scale data-centres, i.e. warehouse-sized facilities containing hundreds of thousands of servers, as used to provide cloud services.

==> figures/plot-h1_inc.csv <==
,"['TransitiveP2P', 'Random']",,"['TransitiveP2P', 'BA']",,"['TransitiveP2P', 'WS']",,"['TransitiveP2P', 'Reg']",
100 - 0.01,,,0.00085297,0.000166234
100 - 0.01,0.000994429,0.00013475
100 - 0.01,,,,,,,0.000685063,0.000128981
100 - 0.01,,,,,0.000795222,0.000126261
100 - 0.1,,,0.008531985,0.000378549
100 - 0.1,0.008048501,0.000353187
100 - 0.1,,,,,,,0.009693031,0.000428028
100 - 0.1,,,,,0.009779622,0.000509511
1000 - 0.001,,,0.000295379,4.50E-05
1000 - 0.001,0.000299907,4.30E-05
1000 - 0.001,,,,,,,0.000268494,6.17E-05
1000 - 0.001,,,,,0.000226368,3.97E-05
1000 - 0.01,,,0.002856787,0.000187382
1000 - 0.01,0.002639624,0.000124362
1000 - 0.01,,,,,,,0.003720521,0.000635876
1000 - 0.01,,,,,0.003775969,0.001512067
1000 - 0.1,,,0.028736072,0.000571051
1000 - 0.1,0.026749923,0.000781313
1000 - 0.1,,,,,,,0.037171495,0.004484676
1000 - 0.1,,,,,0.03768187,0.008401743
10000 - 0.001,,,0.001070136,0.000206239
10000 - 0.001,0.000869376,7.39E-05
10000 - 0.001,,,,,,,0.001101211,7.68E-05
10000 - 0.001,,,,,0.001085978,8.85E-05
10000 - 0.01,,,0.010104487,0.000825457
10000 - 0.01,0.00906421,0.000301961
10000 - 0.01,,,,,,,0.014713625,0.000462076
10000 - 0.01,,,,,0.014151291,0.000523259
10000 - 0.1,,,0.091607493,0.003120888
10000 - 0.1,0.084774818,0.001873062
10000 - 0.1,,,,,,,0.128842637,0.002254806
10000 - 0.1,,,,,0.126393947,0.00214919
100000 - 0.001,,,0.001859583,0
100000 - 0.001,0.003738302,0.000689328
100000 - 0.001,,,,,,,0.003995439,4.85E-05
100000 - 0.001,,,,,0.003326972,0
100000 - 0.01,,,0.0215952,0
100000 - 0.01,0.028043578,0.00737661
100000 - 0.01,,,,,,,0.037567229,0
100000 - 0.01,,,,,0.037621717,0
100000 - 0.1,,,0.247568289,0.013347017
100000 - 0.1,0.213772,0
100000 - 0.1,,,,,,,0.302037018,0.009759536
100000 - 0.1,,,,,0.308483158,0.017108221


==> figures/plot-h1_load.csv <==
,"['TransitiveP2P', 'Random']",,"['TransitiveP2P', 'BA']",,"['TransitiveP2P', 'WS']",,"['TransitiveP2P', 'Reg']",
100 - 0.01,,,2807.48648649,12.7311956617
100 - 0.01,3226.68,12.2285361828
100 - 0.01,,,,,,,2293.06363636,1.97907841043
100 - 0.01,,,,,2335.86407767,6.12507285761
100 - 0.1,,,2803.19298246,10.8053620343
100 - 0.1,3216.41176471,9.7928763036
100 - 0.1,,,,,,,2293.40677966,1.7519400296
100 - 0.1,,,,,2332.6728972,7.37150461038
1000 - 0.001,,,86790.7540984,82.2733029486
1000 - 0.001,102557.761905,57.9491627013
1000 - 0.001,,,,,,,47563.0720721,126.131140782
1000 - 0.001,,,,,50328.9017857,47.4467127792
1000 - 0.01,,,86867.9807692,96.9399686759
1000 - 0.01,102592.833333,68.5184539478
1000 - 0.01,,,,,,,47566.2906977,164.797614052
1000 - 0.01,,,,,50491.5294118,300.317120496
1000 - 0.1,,,86675.2291667,98.0229029052
1000 - 0.1,102544.611111,84.6349867223
1000 - 0.1,,,,,,,47550.0095238,135.111940286
1000 - 0.1,,,,,50489.3589744,216.14105509
10000 - 0.001,,,2715624.54762,1084.84708365
10000 - 0.001,3307696.93548,343.497857263
10000 - 0.001,,,,,,,873330.75,5509.29257525
10000 - 0.001,,,,,1131234.20161,3405.05710266
10000 - 0.01,,,2714405.63793,856.103750399
10000 - 0.01,3307817.32258,370.536781797
10000 - 0.01,,,,,,,873922.033333,4782.56606728
10000 - 0.01,,,,,1131343.46957,3610.92831925
10000 - 0.1,,,2771719.63415,110002.852215
10000 - 0.1,3310755.85714,4705.67092851
10000 - 0.1,,,,,,,873274.962963,5303.21758894
10000 - 0.1,,,,,1131330.87963,3879.64860869
100000 - 0.001,,,86090830.0,0.0
100000 - 0.001,118802677.5,25945465.7
100000 - 0.001,,,,,,,16307077.5,38861.9
100000 - 0.001,,,,,26029833.0,0.0
100000 - 0.01,,,86076402.0,0.0
100000 - 0.01,110301970.5,3039128.33844
100000 - 0.01,,,,,,,16291090.0,0.0
100000 - 0.01,,,,,26036130.0,0.0
100000 - 0.1,,,97117213.5,20689866.5819
100000 - 0.1,106091123.0,0.0
100000 - 0.1,,,,,,,15745764.6667,19496.8838055
100000 - 0.1,,,,,25992162.6667,12272.8700055

